Non-standard conditionally specified models for non-ignorable missing data

Data analyses typically rely upon assumptions about missingness mechanisms that lead to observed versus missing data. When the data are missing not at random, direct assumptions about the missingness mechanism, and indirect assumptions about the distributions of observed and missing data, are typically untestable. We explore an approach, where the joint distribution of observed data and missing data is specified through non-standard conditional distributions. In this formulation, which traces back to a factorization of the joint distribution, apparently proposed by J.W. Tukey, the modeling assumptions about the conditional factors are either testable or are designed to allow the incorporation of substantive knowledge about the problem at hand, thereby offering a possibly realistic portrayal of the data, both missing and observed. We apply Tukey's conditional representation to exponential family models, and we propose a computationally tractable inferential strategy for this class of models. We illustrate the utility of this approach using high-throughput biological data with missing data that are not missing at random.

==> nmar-notes.txt <==
Assumptions required for fitting models to incomplete data are different because they apply to data that cannot be observed and are therefore inherently untestable.  They are subjective.

Makes this fertile ground for Bayesian approach.

A Bayesian sensitivity analysis is simply an assessment of the impact of prior distributions used to represent the structure of, and uncertainty about, purely subjective assumptions.

RUBIN 1976.  (taxonomy of missing data mechanisms)

LONGITUDINAL
Robins, Rotnitzky and Zhao 1995
Scharfstein, 1999

Both P(R|Y) and P(Y) are "non-parametrically non-identifiable".

"EXPONENTIAL TILTING" is what I am doing.


